Digital Quantum Simulations of Hong-Ou-Mandel Interference

Digital quantum simulation is the process of simulating the dynamics of a physical system by a programmable quantum computer. The universality of quantum computers makes it possible to simulate any quantum system, whether fermionic or bosonic. In this work, we discuss the application of digital quantum simulations to simulate a ubiquitous bosonic system, a beam splitter. To perform the boson-to-qubit mapping, we used the gray code, whose superiority over other encoding schemes has been shown recently. We validated our quantum circuit that mimics the action of a beam splitter by simulating the Hong-Ou-Mandel interference experiment. We simulated the experiment in both quantum simulators and actual quantum backends and were able to observe the HOM interference.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

